Understanding the Effect of Chiral NN Parametrization on Nuclear Shapes From an Ab Initio Perspective

The ab initio symmetry-adapted no-core shell model naturally describes nuclear deformation and collectivity, and is therefore well-suited to studying the dynamics and coexistence of shapes in atomic nuclei. For the first time, we analyze how these features in low-lying states of 6Li and 12C are impacted by the underlying realistic nucleon-nucleon interaction. We find that the interaction parametrization has a notable but limited effect on collective shapes in the lowest 6Li and 12C states, while collective structures in the excited 2+ state of 12C are significantly more sensitive to the interaction parameters and exhibits emergent shape coexistence.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

